$\infty$-Diff: Infinite Resolution Diffusion with Subsampled Mollified States

This paper introduces $\infty$-Diff, a generative diffusion model defined in an infinite-dimensional Hilbert space, which can model infinite resolution data. By training on randomly sampled subsets of coordinates and denoising content only at those locations, we learn a continuous function for arbitrary resolution sampling. Unlike prior neural field-based infinite-dimensional models, which use point-wise functions requiring latent compression, our method employs non-local integral operators to map between Hilbert spaces, allowing spatial context aggregation. This is achieved with an efficient multi-scale function-space architecture that operates directly on raw sparse coordinates, coupled with a mollified diffusion process that smooths out irregularities. Through experiments on high-resolution datasets, we found that even at an $8\times$ subsampling rate, our model retains high-quality diffusion. This leads to significant run-time and memory savings, delivers samples with lower FID scores, and scales beyond the training resolution while retaining detail.

==> figures/network_diagram_output.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'network_diagram_output.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{393.75003785bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39047616)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{network_diagram_output.pdf}}%
    \put(0.30372568,0.36551109){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sparse Neural Operators\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{network_diagram_output.pdf}}%
    \put(0.32377902,0.31123299){\color[rgb]{0.97647059,0.97647059,0.97647059}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$v(c)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{network_diagram_output.pdf}}%
    \put(0.46666668,0.29218539){\color[rgb]{0.97647059,0.97647059,0.97647059}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\vec{W}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{network_diagram_output.pdf}}%
    \put(0.46664757,0.33606251){\color[rgb]{0.98823529,0.98823529,0.98823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\int_{\text{N}(c)} \kappa(c - y) v(y) \diff y,  \qquad \forall c \in D$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{network_diagram_output.pdf}}%
    \put(0.60952373,0.31123302){\color[rgb]{0.97647059,0.97647059,0.97647059}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$+$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{network_diagram_output.pdf}}%
    \put(0.68571419,0.31123302){\color[rgb]{0.97647059,0.97647059,0.97647059}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\sigma$\end{tabular}}}}%
    \put(0.75235866,0.1973638){\color[rgb]{0.97647059,0.97647059,0.97647059}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\oplus$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{network_diagram_output.pdf}}%
    \put(0.19999998,0.09498412){\color[rgb]{0.96078431,0.96078431,0.96078431}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}k-NN\\Lerp\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{network_diagram_output.pdf}}%
    \put(0.80952372,0.09523807){\color[rgb]{0.96078431,0.96078431,0.96078431}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}k-NN\\Lerp\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{network_diagram_output.pdf}}%
    \put(0.62854925,0.1115809){\color[rgb]{0.97647059,0.97647059,0.97647059}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\oplus$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{network_diagram_output.pdf}}%
    \put(0.54283492,0.05443807){\color[rgb]{0.97647059,0.97647059,0.97647059}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\oplus$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{network_diagram_output.pdf}}%
  \end{picture}%
\endgroup%

